Homogeneous functions of degree one and heat phenomena in potential fields

The variational argument is presented to establish the attainability of homogeneity of degree one in the number of particles for any functional $F[n, f]$ that depends on both the state variable $f$ and the particle count $n$. Euler's integration of homogeneous functions applies to any such functional. This argument is employed to examine the heat equilibrium of a system containing an undefined and unconserved number of indistinguishable particles within each cell $h^3$ in the quantized phase-space of particle coordinates and momenta, with $h$ representing the Planck constant, including for the case of the smallest system of a single elementary volume. The system does not exchange particles with a reservoir, and the uncertainty in particle count is intrinsic to the system itself. The system is maintained at a constant temperature $T$ with a chemical potential denoted by $\mu$. The definition of chemical potential is based on variational principles related to homogeneous functions of degree one. The equilibrium particle density is analyzed in the presence of gravitational and electric fields characterized by a central $\frac{1}{r}$ reciprocally decaying potential, where the local density of potential field sources is provided for partition functions defined by the nature of the particles. A star is a point source of gravitation embedded in a rarefied ambient gas, where heat phenomena create a 'dark' illusion of additional mass presence. For an atomic core as a point source of an electric field in an electron gas, the study explores the temperature-dependent potential barrier in the electric field in atoms, where electron states correspond to particle states moving in the potential field with a barrier situated between a well and a valley. The homogeneous functionals for particle density energy and particle energy itself are discussed.

==> CCSD.csv <==
x;y
2;-0.000278
3;-0.000743272
4;-0.001461895
5;-0.002460084
6;-0.003773470
7;-0.005442604
8;-0.007491324
9;-0.009965026
10;-0.012884369
11;-0.016185872
12;-0.019964815
13;-0.024193367
14;-0.028890621
15;-0.034076712
16;-0.039761899
17;-0.045969331
18;-0.052607291
20;-0.067678700
21;-0.075978204
22;-0.084842225
23;-0.094290519
28;-0.150717727
29;-0.163939747
30;-0.177837342
31;-0.192345162
32;-0.207552816
33;-0.223439397
34;-0.240007647
35;-0.257273334
36;-0.275238213


==> ElementsT0K.csv <==
x;y
2;-0.0003228532163
3;-0.0008315426046
4;-0.001627077039
5;-0.002738617714
6;-0.004190709998
7;-0.006004775179
8;-0.00819995125
9;-0.01079362035
10;-0.01380176414
11;-0.01723921639
12;-0.02111984952
13;-0.02545671685
14;-0.0302621639
15;-0.03554791726
16;-0.04132515679
17;-0.04760457534
18;-0.0543964285
19;-0.06171057683
20;-0.06955652178
21;-0.07794343676
22;-0.0868801941
23;-0.09637538852
24;-0.106437358
25;-0.1170742021
26;-0.1282937982
27;-0.1401038164
28;-0.1525117322
29;-0.1655248389
30;-0.1791502582
31;-0.1933949494
32;-0.2082657193
33;-0.2237692295
34;-0.239912004
35;-0.2567004369
36;-0.2741407977
37;-0.2922392369
38;-0.3110017934
39;-0.3304343979
40;-0.3505428768
41;-0.3713329589
42;-0.3928102776
43;-0.4149803768
44;-0.4378487105
45;-0.4614206516
46;-0.4857014902
47;-0.5106964394
48;-0.5364106375
49;-0.5628491489
50;-0.5900169704
51;-0.6179190301
52;-0.6465601899
53;-0.6759452504
54;-0.7060789503
55;-0.7369659681
56;-0.7686109253
57;-0.8010183895
58;-0.8341928721
59;-0.8681388333
60;-0.9028606803
61;-0.9383627736
62;-0.9746494239
63;-1.011724896
64;-1.049593407
65;-1.08825913
66;-1.1277262
67;-1.167998702
68;-1.209080683
69;-1.250976155
70;-1.293689082
71;-1.337223396
72;-1.381582989
73;-1.42677172
74;-1.472793407
75;-1.519651837
76;-1.567350765
77;-1.615893907
78;-1.665284951
79;-1.715527551
80;-1.766625332


==> ElementsT10.000.000K.csv <==
x;y
2;0.01591385061
10;0.0681011124
20;0.1319881725
30;0.1947945901
40;0.2505530875
60;0.3694746189
70;0.4307977469
80;0.4913537215


==> ElementsT1000000K.csv <==
x;y
2;0.00150916
10;0.006459896673
20;0.0128800049
30;0.01927545429
40;0.02474071655
50;0.03127554033
60;0.03708249799
70;0.04266387336
80;0.04876182012


==> ElementsT10000K.csv <==
x;y
10;0.000001220860217
20;-0.0004610484633
30;-0.002338970052
40;-0.006716450796
50;-0.01489665144
60;-0.02628711893
70;-0.04154273213
80;-0.0579064136


==> ElementsT1000K.csv <==
x;y
10;-0.000789117476
20;-0.008846422892
28;-0.02771312157
30;-0.035
40;-0.08651314577
50;-0.1553131261
55;-0.2023978281
60;-0.26
65;-0.33
70;-0.42
75;-0.53
80;-0.6504354543


==> ElementsT298.15K.csv <==
x;y
2;-0.000020966
10;-0.003706237568
20;-0.03
25;-0.055
30;-0.09320243729
35;-0.14
40;-0.20
45;-0.28
50;-0.3763473071
60;-0.6149165335
70;-0.88
75;-1.04
80;-1.21313358


==> ElementsT5000K.csv <==
x;y
2;0.000005294
10;-0.000105486228
20;-0.001550849763
30;-0.006510904248
40;-0.0163409233
50;-0.03180546558
60;-0.04989826532
61;-0.05360932952
65;-0.065
70;-0.08119153033
80;-0.1218361317


==> F05.csv <==
x;y
0.1;0.7334031357
0.12;0.7448781782
0.144;0.7588325118
0.1728;0.7758448135
0.20736;0.7966471227
0.248832;0.822172848
0.2985984;0.8536224741
0.35831808;0.8925543069
0.429981696;0.9410107873
0.5159780352;1.001695395
0.6191736422;1.078221316
0.7430083707;1.17546108
0.8916100448;1.300036001
1.069932054;1.460994185
1.283918465;1.670732957
1.540702157;1.946220839
1.848842589;2.31056136
2.218611107;2.794919951
2.662333328;3.44082974
3.194799994;4.302947611
3.833759992;5.45248654
4.600511991;6.981777417
5.520614389;9.010607313
6.624737267;11.69504227
7.94968472;15.23940182
9.539621664;19.91207248
11.447546;26.06608929
13.7370552;34.16590174
16.48446624;44.82236829
19.78135948;58.83870759
23.73763138;77.27092629
28.48515766;101.5072855
34.18218919;133.3727815
41.01862702;175.2664987
49.22235243;230.3421696
59.06682292;302.74553
70.8801875;397.926332
85.056225;523.0484974
102.06747;687.5292783
122.480964;903.7480034
146.9771568;1187.97775
176.3725882;1561.610056
211.6471058;2052.764852
253.9765269;2698.406767
304.7718323;3547.127084
365.7261988;4662.80072
438.8714386;6129.393451
526.6457263;8057.281167
631.9748715;10591.55676
758.3698458;13922.94979
910.043815;18302.18081
1092.052578;24058.83052
1310.463094;31626.14405
1572.555712;41573.63688
1887.066855;54649.95658
2264.480226;71839.22597
2717.376271;94435.10804
3260.851525;124138.167
3913.02183;163183.8526
4695.626196;214510.7397
5634.751435;281981.6855
6761.701722;370674.5475
8114.042067;487264.3427
9736.85048;640525.6091
11684.22058;841992.776
14021.06469;1106828.245
16825.27763;1454963.51
20190.33316;1912599.201
24228.39979;2514176.94
29074.07974;3304971.414
34888.89569;4344497.747
41866.67483;5710990.6
50240.0098;7507292.104
60288.01176;9868591.753
72345.61411;12972600.75
86814.73693;17052926.55
104177.6843;22416654.1
125013.2212;29467457.07
150015.8654;38735978.28
180019.0385;50919765.81
216022.8462;66935770.46
259227.4154;87989355.32
311072.8985;115665011.4
373287.4782;152045606
447944.9739;199869139.6
537533.9687;262734807.2
645040.7624;345373873.3
774048.9149;454005746.8
928858.6978;596806053
1114630.437;784521930.4
1337556.525;1031280860
1605067.83;1355653896
1926081.396;1782053325
2311297.675;2342569932
2773557.21;3079388146
3328268.652;4047960842
3993922.382;5321182717
4792706.859;6994876335
5751248.231;9195027449
6901497.877;1.208714631e+10



==> He_0K_phi.csv <==
x;y
0.1366880119;10.05370871
0.14425355;9.323186074
0.1521096872;8.644006396
0.1602722444;8.011312075
0.1687579747;7.420859931
0.1775846071;6.868928088
0.1867708897;6.352239166
0.1963366349;5.867896537
0.2063027605;5.4133312
0.2166913328;4.986257118
0.2275256067;4.584633524
0.2388300653;4.206632948
0.2506304575;3.850613914
0.2629538348;3.515097521
0.2758285869;3.198747301
0.2892844766;2.900351766
0.3033526742;2.618809259
0.3180657938;2.353114753
0.3334579297;2.102348333
0.3495646965;1.86566509
0.3664232729;1.642286286
0.3840724503;1.431491605
0.4025526883;1.232612365
0.4219061766;1.045025589
0.4421769066;0.8681488368
0.4634107509;0.7014357118
0.4856555531;0.544371972
0.5089612272;0.3964721829
0.5333798672;0.2572768447
0.558965865;0.1263499396
0.5857760389;0.003276844798
0.6138697691;-0.1123374392
0.6433091413;-0.2208697897
0.6741590983;-0.3226802359
0.7064875962;-0.4181130429
0.7403657688;-0.5074976385
0.7758680963;-0.5911494135
0.8130725807;-0.6693704168
0.8520609269;-0.7424499683
0.8929187306;-0.8106652045
0.9357356721;-0.8742815699
0.9806057191;-0.9335532648
1.027627336;-0.9887236569
1.076903702;-1.040025664
1.128542942;-1.08768211
1.182658361;-1.131906061
1.239368699;-1.172901142
1.298798387;-1.21086184
1.361077821;-1.245973786
1.426343653;-1.278414034
1.494739084;-1.308351324
1.566414184;-1.335946334
1.641526219;-1.361351929
1.720239994;-1.384713399
1.802728219;-1.406168698
1.889171885;-1.425848665
1.979760661;-1.443877256
2.074693312;-1.460371766
2.174178133;-1.475443045
2.278433409;-1.489195723
2.38768789;-1.501728419
2.502181296;-1.513133963
2.622164842;-1.523499604
2.747901788;-1.532907232
2.879668019;-1.541433584
3.017752649;-1.549150456
3.162458656;-1.556124918
3.314103544;-1.56241952
3.473020044;-1.5680925
3.639556841;-1.57319799
3.814079341;-1.577786216
3.99697047;-1.581903705
4.188631517;-1.585593475
4.389483015;-1.588895232
4.599965659;-1.591845558
4.820541279;-1.594478095
5.051693847;-1.596823726
5.293930547;-1.59891075
5.547782879;-1.600765047
5.813807832;-1.602410244
6.092589101;-1.603867869
6.384738372;-1.605157505
6.690896663;-1.606296927
7.011735727;-1.607302244
7.34795953;-1.608188025
7.700305797;-1.608967424
8.069547623;-1.609652293
8.456495178;-1.610253297
8.86199748;-1.610780009
9.286944258;-1.611241009
9.732267904;-1.611643976
10.19894552;-1.611995765
10.68800107;-1.61230249
11.20050761;-1.61256959
11.73758964;-1.612801901
12.3004256;-1.613003709
12.89025044;-1.613178811
13.50835831;-1.613330563
14.15610543;-1.613461927
14.83491305;-1.613575514
15.54627056;-1.613673619
16.29173879;-1.61375826


==> He_100.0K_phi.csv <==
x;y
0.1979459912;6.999961114
0.2089949638;6.507142293
0.2205613348;6.046811692
0.2326764678;5.616419099
0.2453735375;5.21358301
0.2586875887;4.836308155
0.2726555952;4.482679222
0.2873165155;4.151102703
0.3027113485;3.840034573
0.3188831905;3.548196374
0.3358772941;3.274297133
0.3537411321;3.017278579
0.3725244687;2.776074375
0.3922794396;2.549805799
0.4130606435;2.337554114
0.4349252479;2.138569006
0.4579331099;1.952063182
0.4821469132;1.777393135
0.5076323231;1.613852463
0.5344581583;1.460869678
0.562696579;1.317828445
0.5924232919;1.184222822
0.6237177691;1.059491252
0.6566634803;0.943176532
0.6913481382;0.8347776262
0.7278639535;0.7338832254
0.7663079022;0.6400290869
0.8067820018;0.5528382098
0.8493935992;0.4718978065
0.8942556682;0.396865888
0.9414871208;0.3273625154
0.9912131297;0.263075039
1.043565466;0.2036633445
1.098682854;0.1488435769
1.156711339;0.09830244944
1.217804676;0.05178079868
1.282124743;0.009001163586
1.349841965;-0.030271219
1.421135766;-0.06628861207
1.496195049;-0.09926368329
1.575218694;-0.1294199579
1.658416084;-0.1569490592
1.746007661;-0.1820527314
1.838225511;-0.2049030223
1.935313975;-0.2256764569
2.037530304;-0.2445267168
2.145145331;-0.2616106324
2.258444198;-0.2770646332
2.377727103;-0.2910251939
2.503310103;-0.3036128086
2.635525946;-0.3149470763
2.774724954;-0.3251334429
2.921275953;-0.3342745473
3.07556725;-0.3424622398
3.238007658;-0.3497848873
3.409027585;-0.3563217154
3.589080169;-0.3621477369
3.778642485;-0.3673308751
3.9782168;-0.3719345508
4.188331913;-0.3760163565
4.409544551;-0.3796293459
4.642440846;-0.3828220548
4.887637886;-0.3856385127
5.145785353;-0.3881191994
5.417567241;-0.3903004171
5.703703671;-0.3922156606
6.004952799;-0.3938944441
6.322112824;-0.3953642219
6.656024101;-0.3966489945
7.007571372;-0.3977710727
7.377686105;-0.398749652
7.767348969;-0.3996027239
8.177592425;-0.4003456549
8.609503466;-0.4009928039
9.064226496;-0.4015562198
9.542966362;-0.4020473085
10.04699155;-0.4024756188
10.57763753;-0.4028501023
11.13631033;-0.403178148
11.72449021;-0.4034667454
12.34373565;-0.403721639
12.9956874;-0.403948118
13.6820729;-0.4041504165
14.40471082;-0.4043324026
15.16551587;-0.4044971058
15.96650391;-0.4046471799
16.80979726;-0.4047846458
17.69763034;-0.4049112531
18.63235557;-0.4050283209
19.61644962;-0.4051369863
20.65251999;-0.4052381111
21.74331186;-0.405332465
22.89171545;-0.4054206464
24.10077358;-0.4055031998
25.37368983;-0.4055805576
26.71383693;-0.4056531291




==> He_1000.0K_phi.csv <==
x;y
0.1569678859;10.83301228
0.1654925932;10.18519944
0.1743648392;9.578561142
0.1836041136;9.01051836
0.1932310403;8.476953375
0.2032674254;7.975299628
0.2137363025;7.503335632
0.2246619794;7.058104063
0.2360700813;6.638655008
0.2479875929;6.242290431
0.2604428995;5.867754161
0.2734658266;5.513825542
0.2870876781;5.178522194
0.3013412751;4.861703418
0.3162609946;4.561374266
0.3318828103;4.276996335
0.3482443364;4.007787568
0.3653848747;3.752328843
0.3833454685;3.510863481
0.4021689627;3.281788534
0.4219000723;3.064975375
0.4425854608;2.85981181
0.464273828;2.665224254
0.4870160091;2.481648676
0.5108650851;2.307659756
0.5358765037;2.143431489
0.5621082111;1.988356548
0.5896207936;1.841628897
0.6184776291;1.703711898
0.6487450467;1.573321702
0.680492494;1.450837261
0.7137927123;1.335601934
0.7487219182;1.227010742
0.7853599916;1.125498083
0.823790671;1.029896244
0.864101755;0.9407329066
0.9063853115;0.8572772179
0.9507378947;0.7791079349
0.9972607707;0.7065750453
1.046060152;0.6386860914
1.097247445;0.5759290249
1.1509395;0.5176377526
1.207258888;0.4634996136
1.266334175;0.4137669471
1.328300215;0.3676266697
1.393298465;0.3254596819
1.461477299;0.2867111028
1.532992356;0.2511506464
1.608006889;0.2188936607
1.686692137;0.1893492528
1.769227723;0.162730735
1.855802055;0.1386350027
1.946612764;0.1168720368
2.04186715;0.09744651118
2.141782658;0.07997137497
2.246587371;0.06450810081
2.356520535;0.05078312422
2.471833103;0.03864846249
2.592788308;0.02803288666
2.719662262;0.01871864095
2.85274459;0.01065159511
2.99233909;0.003676972976
3.138764423;-0.002325484789
3.292354847;-0.007446459802
3.453460972;-0.01179421361
3.622450568;-0.01546708697
3.7997094;-0.01853581464
3.98564211;-0.0210936963
4.18067314;-0.02321229812
4.385247702;-0.02493719367
4.599832793;-0.02635715309
4.824918263;-0.02749495234
5.061017932;-0.02841316582
5.30867076;-0.02915131286
5.568442083;-0.02972584484
5.840924902;-0.03019098548
6.126741231;-0.03055042684
6.426543527;-0.03083598001
6.741016168;-0.03106367429
7.070877027;-0.03123848769
7.416879099;-0.03138312336
7.77981223;-0.0314972191
8.160504914;-0.03159206387
8.559826187;-0.03167238722
8.978687608;-0.03173931989
9.418045344;-0.03179921095
9.878902348;-0.03185177355
10.36231065;-0.03189964934
10.86937377;-0.03194379224
11.40124922;-0.03198445411
11.95915113;-0.03202276065
12.54435309;-0.03205871902
13.15819097;-0.03209273927
13.80206603;-0.03212499168
14.47744808;-0.03215556082
15.18587888;-0.03218460708
15.9289756;-0.03221218677
16.70843458;-0.03223838119


==> He_10000.0K_phi.csv <==
x;y
0.156918912;10.70431647
0.1654399396;10.05639179
0.1743082554;9.449651134
0.1835433308;8.881500994
0.1931657706;8.347842742
0.2031973598;7.846093083
0.2136611105;7.37404298
0.2245813069;6.928726556
0.2359835499;6.509194039
0.2478947982;6.112752989
0.2603434097;5.738134062
0.2733591813;5.384130468
0.2869733867;5.048750839
0.3012188153;4.731856761
0.3161298108;4.431457034
0.3317423122;4.146997379
0.3480938971;3.877717096
0.3652238292;3.622180738
0.3831731115;3.38064046
0.4019845468;3.1514925
0.4217028061;2.934591985
0.442374506;2.729352062
0.4640482973;2.534679874
0.4867749635;2.351019428
0.5106075309;2.176951451
0.5356013891;2.012623767
0.5618144232;1.857462145
0.5893071547;1.710634892
0.6181428925;1.57262072
0.6483878928;1.44213843
0.680111526;1.319537922
0.7133864515;1.20419823
0.7482887989;1.095489875
0.7848983564;0.99386045
0.823298765;0.8981480993
0.8635777202;0.8088460577
0.905827181;0.7252641631
0.9501435861;0.6469542925
0.9966280797;0.5742806776
1.045386746;0.506249981
1.096530852;0.4433344401
1.150177109;0.3848892099
1.206447931;0.3305839306
1.265471724;0.2806809961
1.327383174;0.2343689428
1.392323556;0.1920174571
1.460441055;0.1530856596
1.531891109;0.1173289328
1.606836757;0.08487599173
1.685449017;0.05513221478
1.767907273;0.02830841855
1.854399685;0.004007418465
1.945123619;-0.01796685403
2.040286095;-0.03760011873
2.140104263;-0.0552816728
2.244805897;-0.07095121932
2.354629912;-0.08487659838
2.469826916;-0.09721098922
2.590659773;-0.1080189895
2.71740421;-0.1175206126
2.850349444;-0.1257690613
2.989798838;-0.1329177066
3.1360706;-0.1390882453
3.289498506;-0.1443698523
3.450432659;-0.1488708284
3.619240293;-0.1526898
3.796306605;-0.1558978965
3.982035642;-0.1585877069
4.176851215;-0.1608321973
4.381197869;-0.1626764085
4.595541899;-0.1642095694
4.820372415;-0.1654554412
5.056202451;-0.1664753151
5.303570145;-0.1673105696
5.563039961;-0.1679770702
5.835203977;-0.1685293955
6.120683241;-0.1689720013
6.420129181;-0.1693359532
6.734225099;-0.1696383998
7.063687725;-0.1698840284
7.409268852;-0.170095858
7.771757057;-0.1702738667
8.151979495;-0.1704291674
8.550803789;-0.170566925
8.969140008;-0.1706882666
9.407942746;-0.1707997054
9.868213299;-0.170901106
10.35100195;-0.1709951382
10.85741037;-0.1710829192
11.38859412;-0.1711647414
11.94576529;-0.1712418227
12.5301953;-0.1713142417
13.14321773;-0.1713824612
13.78623143;-0.1714467188
14.46070369;-0.1715071151
15.16817356;-0.1715638504




==> He_100000.0K_phi.csv <==
x;y
0.1442726537;10.25934918
0.1521302146;9.550484855
0.1602942896;8.888699276
0.1687816388;8.269167367
0.1776099981;7.688106166
0.1867981235;7.142834008
0.1963658355;6.629621425
0.2063340607;6.14668397
0.2167248744;5.691278823
0.2275615416;5.261203678
0.2388685553;4.85533458
0.2506716753;4.471173607
0.2629979646;4.107974737
0.275875825;3.76406985
0.2893350315;3.437979289
0.3034067679;3.129418808
0.318123662;2.836503097
0.3335198225;2.55898537
0.3496308791;2.295824892
0.3664940264;2.045861784
0.3841480724;1.809300367
0.4026334941;1.584579624
0.4219924996;1.37167044
0.4422690993;1.169941241
0.4635091862;0.9783540636
0.4857606252;0.7973928008
0.5090733528;0.6257001941
0.5334994867;0.4633013168
0.5590934442;0.3098604599
0.58591207;0.1643748547
0.6140147723;0.02747348637
0.6434636671;-0.1020383003
0.6743237284;-0.2241674645
0.7066629459;-0.3390258154
0.7405524887;-0.4475926559
0.7760668745;-0.5492006144
0.8132841449;-0.6448772098
0.8522860467;-0.7347010566
0.8931582197;-0.8186206673
0.9359903913;-0.8975634545
0.9808765784;-0.9709143001
1.027915297;-1.039518876
1.077209783;-1.103529753
1.128868219;-1.162803081
1.183003971;-1.21816459
1.239735844;-1.269130671
1.299188336;-1.316348406
1.361491919;-1.360029662
1.426783318;-1.400012079
1.495205817;-1.436971015
1.56690957;-1.470601222
1.642051931;-1.501356952
1.720797803;-1.529474343
1.803319993;-1.554838628
1.8897996;-1.577941775
1.980426403;-1.598662112
2.075399284;-1.617289421
2.174926663;-1.634042343
2.279226955;-1.648889236
2.388529048;-1.662139815
2.503072808;-1.67381342
2.623109602;-1.684081982
2.748902854;-1.693111319
2.880728619;-1.70094946
3.01887619;-1.707757625
3.163648735;-1.713625428
3.315363959;-1.718653914
3.474354804;-1.72294333
3.640970179;-1.726583157
3.815575722;-1.729639489
3.99855461;-1.732204919
4.190308392;-1.734342381
4.391257875;-1.736097339
4.601844046;-1.737554488
4.822529039;-1.738734275
5.053797153;-1.739696737
5.296155908;-1.740480954
5.550137165;-1.741100718
5.816298289;-1.741609402
6.095223377;-1.742012166
6.387524532;-1.742335349
6.693843216;-1.742599554
7.01485165;-1.742806766
7.351254292;-1.742979835
7.703789382;-1.743120318
8.073230566;-1.743235804
8.460388588;-1.743334191
8.866113072;-1.743415237
9.291294389;-1.743485258
9.736865604;-1.743544799
10.20380453;-1.743595124
10.69313588;-1.743638082
11.20593349;-1.743673458
11.7433227;-1.743702133
12.30648284;-1.743724139
12.89664975;-1.743739372
13.51511857;-1.743747828
14.16324654;-1.743749287
14.842456;-1.743743426
15.55423746;-1.74373002


==> He_298.15K_phi.csv <==
x;y
0.1569678855;10.61474697
0.1654925929;9.970473561
0.1743648389;9.36742498
0.1836041132;8.802937554
0.19323104;8.272949017
0.203267425;7.774868172
0.2137363021;7.306444384
0.224661979;6.864805611
0.2360700809;6.44890879
0.2479875925;6.056132233
0.260442899;5.68517418
0.2734658261;5.3347969
0.2870876777;5.003090307
0.3013412746;4.689816374
0.316260994;4.393074219
0.3318828098;4.112260786
0.3482443358;3.846585109
0.3653848741;3.594692307
0.3833454679;3.356722409
0.402168962;3.131183305
0.4219000717;2.91786064
0.4425854601;2.716145549
0.4642738273;2.525018799
0.4870160083;2.344815284
0.5108650843;2.174217702
0.5358765029;2.013310953
0.5621082102;1.861499504
0.5896207927;1.718021772
0.6184776282;1.58324396
0.6487450457;1.455985569
0.680492493;1.336534967
0.7137927113;1.224258505
0.7487219171;1.11858088
0.7853599905;1.019852033
0.8237906699;0.9269977143
0.8641017538;0.8404572328
0.9063853103;0.7595327257
0.9507378934;0.6838195933
0.9972607693;0.6135994348
1.046060151;0.5479599429
1.097247443;0.4873098727
1.150939499;0.431020594
1.207258887;0.3787871256
1.266334173;0.3308116993
1.328300213;0.286344881
1.393298463;0.245705515
1.461477297;0.2083739308
1.532992355;0.1741232343
1.608006887;0.1430379635
1.686692135;0.1145727722
1.76922772;0.08890112128
1.855802053;0.06564725812
1.946612762;0.04462481968
2.041867148;0.02582474877
2.141782655;0.008888851358
2.246587368;-0.006139856898
2.356520532;-0.01951645194
2.4718331;-0.03138366578
2.592788305;-0.04181403929
2.719662259;-0.05100995501
2.852744587;-0.05902733524
2.992339087;-0.06601096848
3.13876442;-0.07207430596
3.292354843;-0.07730358207
3.453460968;-0.08180015053
3.622450564;-0.08565603155
3.799709396;-0.08893812301
3.985642106;-0.09173297531
4.180673136;-0.09410731478
4.385247697;-0.09610433724
4.599832789;-0.09780540416
4.824918259;-0.09923270221
5.061017926;-0.100443623
5.308670754;-0.1014747629
5.568442078;-0.1023419809
5.840924896;-0.1030946702
6.126741225;-0.1037370442
6.426543521;-0.1042983055
6.741016162;-0.1047935122
7.07087702;-0.1052278156
7.416879092;-0.1056221289
7.779812223;-0.1059767564
8.160504907;-0.1063023592
8.559826179;-0.1066037172
8.9786876;-0.1068823725
9.418045336;-0.1071444956
9.87890234;-0.1073903139
10.36231065;-0.1076226435
10.86937376;-0.107842773
11.40124921;-0.1080513439
11.95915113;-0.1082497577
12.54435308;-0.1084384002
13.15819096;-0.1086179982
13.80206602;-0.1087890479
14.47744807;-0.1089519527
15.18587887;-0.1091071689


==> He_5000.0K_phi.csv <==
x;y
1.685449018;0.1413864683
1.767907274;0.1147503923
1.854399686;0.09060678573
1.945123619;0.06876034585
2.040286095;0.04922122991
2.140104263;0.03160687846
2.244805897;0.01597344868
2.354629913;0.002057986967
2.469826916;-0.0102902451
2.590659774;-0.02113533836
2.717404211;-0.03069261021
2.850349444;-0.03901471267
2.989798838;-0.04625181121
3.136070601;-0.05252314797
3.289498507;-0.05791623094
3.45043266;-0.06253716632
3.619240293;-0.06648260142
3.796306606;-0.06982236271
3.982035643;-0.07264715982
4.176851215;-0.07502855846
4.381197869;-0.07701089228
4.5955419;-0.07868152948
4.820372416;-0.08006402821
5.056202452;-0.08121849598
5.303570146;-0.08218562021
5.563039962;-0.08298121205
5.835203978;-0.08365878772
6.120683242;-0.08422300964
6.420129182;-0.0847044535
6.7342251;-0.08512012153
7.063687726;-0.08547486093
7.409268853;-0.08579136757
7.771757059;-0.08606987609
8.151979497;-0.08632145816
8.55080379;-0.08655138085
8.969140009;-0.08676096792
9.407942747;-0.08695677953
9.868213301;-0.08713889009
10.35100195;-0.08731009712
10.85741037;-0.08747167835
11.38859412;-0.08762410658
11.9457653;-0.08776874291
12.5301953;-0.08790583285
13.14321773;-0.08803599018
13.78623143;-0.08815960075
14.46070369;-0.08827692837
15.16817357;-0.08838831608
15.91025543;-0.08849399374
16.68864261;-0.08859419888
17.50511131;-0.08868914865
18.36152461;-0.08877901836
19.25983674;-0.08886397378
20.20209755;-0.08894418611
21.19045716;-0.08901979564
22.22717089;-0.08909094915
23.31460441;-0.08915775845
24.4552391;-0.08922027879
25.65167776;-0.08927861896
26.90665053;-0.08933285644
28.2230211;-0.08938305929
29.60379327;-0.08942929194
31.05211781;-0.08947146504
32.57129962;-0.08950962193
34.16480529;-0.08954377931
35.83627101;-0.08957390327
37.58951088;-0.08960000089
39.42852558;-0.08962185633
41.35751152;-0.0896393381
43.38087043;-0.08965242165
45.50321936;-0.08966093152
47.72940127;-0.08966479993
50.06449605;-0.08966372625
52.5138321;-0.0896571838
55.08299852;-0.08964510155
57.77785785;-0.08962719054
60.60455943;-0.08960319186
63.56955346;-0.08957278506
66.67960572;-0.08953470337
69.94181297;-0.08948883883
73.36361919;-0.08943477291
76.95283253;-0.08937187677
80.71764316;-0.08929974572
84.66664193;-0.08921638188
88.80883999;-0.08912099161
93.15368935;-0.08901316971
97.71110443;-0.08889164394
102.4914847;-0.08875575904
107.5057385;-0.08860311957
112.7653077;-0.08843064349
118.282194;-0.08823813396
124.0689864;-0.08802368743
130.1388895;-0.08778577446
136.5057542;-0.087521997
143.1841089;-0.08722418038
150.1891929;-0.08689280831
157.5369909;-0.0865251019
165.2442698;-0.08611735919
173.3286166;-0.08566668368
181.8084788;-0.08515862865
190.7032065;-0.0845904245
200.0330965;-0.08395890361
209.8194383;-0.08325564828
220.0845634;-0.08247509325
230.8518955;-0.08159763144
242.1460044;-0.08060301687
253.9926619;-0.07948880503
266.4189007;-0.07823753868
279.453076;-0.07683369109
293.1249303;-0.07525039943
307.4656611;-0.07341347748
322.5079922;-0.07131989929
338.2862485;-0.06892468607
354.8364342;-0.06617016674
372.1963147;-0.06299060095
390.4055033;-0.05916913207
409.5055512;-0.05460148043
410.2585439;-0.05441498507
411.0129211;-0.0542283692
411.7686855;-0.05404203919
412.5258396;-0.05385208364
413.2843859;-0.05366247053
414.044327;-0.05347275834
414.8056655;-0.05328337846
415.5684039;-0.05309316808
416.3325448;-0.05290329467
417.0980909;-0.05271284105
417.8650446;-0.05252226663
418.6334085;-0.05229493268
419.4031853;-0.05206800986
420.1743776;-0.05184100451
420.9469879;-0.05161440565
421.7210189;-0.05138736705
422.4964732;-0.05116073855
423.2733534;-0.05093395095
424.0516621;-0.05070752857
424.8314019;-0.05047691497
425.6125755;-0.05024671852
426.3951855;-0.05001637158
427.1792345;-0.04978643614
427.9647253;-0.04955582529
428.7516604;-0.04932563005
429.5400425;-0.04909508205
430.3298743;-0.04886478442
431.1211584;-0.04861667635
431.9138975;-0.04836901768
432.7080943;-0.04812115608
433.5037514;-0.04787373923
434.3008716;-0.04762560288
435.0994575;-0.04737791532
435.8995118;-0.04712987869
436.7010373;-0.04688219052
437.5040366;-0.04662141308
438.3085125;-0.04636110817
439.1144676;-0.04610046593
439.9219047;-0.04584023814
440.7308264;-0.04557147036
441.5412357;-0.04530313846
442.353135;-0.04502671952
443.1665273;-0.04474304688
443.9814153;-0.04322749937
444.7978016;-0.04171472736
445.6156892;-0.04020368889
446.4350806;-0.03869541236
447.2559787;-0.03718782758
448.0783863;-0.03568300161
448.9023061;-0.03417932917
449.7277409;-0.03267833727
450.5546935;-0.03116328124
451.3831667;-0.02965099607
452.2131633;-0.02813919932
453.044686;-0.02663015235
453.8777378;-0.02511751249
454.7123213;-0.02360763011
455.5484395;-0.0220951863
456.3860951;-0.02058352709
457.225291;-0.01844022711
458.06603;-0.01630084624
458.908315;-0.01416003286
459.7521487;-0.0120231195
460.597534;-0.009877691049
461.4444738;-0.00773617985
462.292971;-0.005588141294
463.1430284;-0.003442683711
463.9946488;-0.0004322602412
464.8478352;0.002572658876
465.7025904;0.005589945649
466.5589173;0.008602554527
467.4168188;0.01270822445
468.2762979;0.01680664954
469.1373573;0.02164065755
470;0.02646579316
485;0.02646579316


==> He_50000.0K_phi.csv <==
x;y
0.1521302161;10.40746683
0.1602942913;9.745898687
0.1687816405;9.126585226
0.1776099998;8.545744124
0.1867981254;8.000689648
0.1963658373;7.487697956
0.2063340626;7.004979446
0.2167248765;6.549794257
0.2275615436;6.119941295
0.2388685574;5.714291918
0.2506716776;5.330353916
0.262997967;4.967376435
0.2758758274;4.623693499
0.289335034;4.297827254
0.3034067706;3.989488058
0.3181236647;3.696796416
0.3335198253;3.419500974
0.349630882;3.156562266
0.3664940295;2.906822782
0.3841480757;2.670480698
0.4026334974;2.44598074
0.421992503;2.233289573
0.4422691029;2.031775794
0.4635091899;1.840404261
0.485760629;1.659651976
0.5090733569;1.488166976
0.533499491;1.325970433
0.5590934486;1.172725452
0.5859120745;1.027432261
0.614014777;0.8907124089
0.643463672;0.7613757893
0.6743237334;0.6394122035
0.7066629512;0.5247076353
0.7405524942;0.4162862594
0.7760668803;0.314808556
0.8132841509;0.2192513648
0.852286053;0.1295344771
0.8931582263;0.04570727697
0.9359903981;-0.03315323691
0.9808765854;-0.1064373032
1.027915305;-0.1749863445
1.077209791;-0.2389530496
1.128868227;-0.2981954902
1.183003979;-0.35353496
1.239735852;-0.4044918206
1.299188345;-0.4517097442
1.361491928;-0.4953999574
1.426783328;-0.5354018364
1.495205827;-0.5723870116
1.56690958;-0.6060528205
1.642051942;-0.6368511541
1.720797814;-0.6650171679
1.803320005;-0.6904373608
1.889799612;-0.7136010093
1.980426415;-0.7343877012
2.075399297;-0.753085792
2.174926677;-0.7699129339
2.279226969;-0.7848381002
2.388529063;-0.7981693875
2.503072823;-0.8099263861
2.623109618;-0.8202802669
2.748902871;-0.8293961158
2.880728636;-0.8373219756
3.018876207;-0.8442183343
3.163648753;-0.8501745228
3.315363978;-0.8552912171
3.474354824;-0.859668291
3.640970199;-0.8633949081
3.815575743;-0.8665369868
3.998554632;-0.8691867659
4.190308415;-0.8714070035
4.391257898;-0.8732430972
4.60184407;-0.8747794111
4.822529065;-0.8760364718
5.05379718;-0.8770741311
5.296155936;-0.8779314163
5.550137193;-0.878622223
5.816298319;-0.8791997683
6.095223407;-0.8796693635
6.387524564;-0.8800573576
6.693843249;-0.8803844006
7.014851684;-0.88065264
7.351254327;-0.8808849563
7.703789419;-0.8810830714
8.073230604;-0.881254696
8.460388627;-0.8814078633
8.866113113;-0.8815424978
9.291294431;-0.8816650703
9.736865648;-0.8817762977
10.20380458;-0.8818776236
10.69313593;-0.8819710938
11.20593354;-0.8820566729
11.74332275;-0.8821354769
12.30648289;-0.8822077331
12.8966498;-0.8822735757
13.51511862;-0.8823332587
14.1632466;-0.8823867799
14.84245606;-0.8824341533
15.55423753;-0.8824753861


==> atom_80_T_1000_K_phi.csv <==
x;y
3.410465148;-84.99310652
3.590605772;-85.02385494
3.780280434;-85.05017719
3.979941008;-85.07267645
4.190138157;-85.09188808
4.411438886;-85.10827595
4.644431483;-85.12224222
4.889742652;-85.13413618
5.148012882;-85.14425967
5.419916686;-85.15287415
5.706125899;-85.16020504
6.007486572;-85.16645016
6.32478248;-85.17177763
6.65887271;-85.17633295
7.010582271;-85.18024024
7.380918831;-85.18360776
7.770777813;-85.18652722
8.181167392;-85.18907726
8.613039294;-85.19132372
9.067924153;-85.19332342
9.546902642;-85.19512019
10.051274;-85.19674951
10.58219098;-85.19823855
11.14126126;-85.19960927
11.72973267;-85.20087763
12.34911169;-85.20205641
13.00077508;-85.20315539
13.68743084;-85.20418424
14.410503;-85.2051488
15.17195233;-85.20605457
15.97338944;-85.20690579
16.81735509;-85.20770697
17.70558953;-85.20846123
18.6403439;-85.20917173
19.62364994;-85.2098411
20.6602265;-85.21047328
21.75182161;-85.21106984
22.90138721;-85.21163289
24.1111847;-85.21216403
25.38518539;-85.21266543
26.72583117;-85.21313841
28.13648711;-85.21358455
29.62020418;-85.21400519
31.18511824;-85.21440281
32.83311375;-85.21477795
34.56862278;-85.21513179
36.39485636;-85.21546515
38.31794383;-85.21577933
40.34135648;-85.21607504
42.47012789;-85.21635319
44.70890299;-85.21661458
47.07160239;-85.21686085
49.55968722;-85.21709212
52.1797913;-85.21730906
54.93656035;-85.21751213
57.8393184;-85.21770208
60.89310465;-85.21787928
64.10545613;-85.21804424
67.48351184;-85.21819741
71.05095782;-85.21833978
74.80750857;-85.21847123
78.7630591;-85.21859208
82.9245109;-85.2187025
87.30581077;-85.2188028
91.91448852;-85.21889309
96.76184511;-85.21897352
101.8589093;-85.21904417
107.2458152;-85.21910537
112.9177139;-85.2191568
118.889307;-85.21919833
125.1711891;-85.21922976
131.783806;-85.21925086
138.7388095;-85.21926128
146.0531735;-85.21926059
153.7439524;-85.21924824
161.8789332;-85.21922337
170.4430581;-85.21918513
179.4580742;-85.2191324
188.9408425;-85.21906394
198.920597;-85.21897807
209.4160558;-85.21887293
220.4527669;-85.21874608
232.0570277;-85.2185946
244.3430398;-85.21841342
257.2746633;-85.21819857
270.8839057;-85.21794378
285.1985625;-85.21764113
300.2590948;-85.21727961
316.0966571;-85.21684461
332.749797;-85.21631489
350.2588047;-85.21565929
368.8156747;-85.21482071
388.3428242;-85.21371671
408.8870911;-85.21217837
430.4957192;-85.20980898
453.2222203;-85.20518701
470;-85.19511503
490;-85.19511503


==> c0_Sun_0_R500.csv <==
x;y
0;-1
4.748806707;-1
4.978073408;-1
5.218408831;-1
10.0;-1


==> c132_Sun_0_R500.csv <==
x;y
0;-1
0.003290545927;-0.9999321065
0.006660842676;-0.9998625675
0.0101141621;-0.9997915818
0.01365394008;-0.999719116
0.01728379995;-0.9996448141
0.02100756737;-0.9995691827
0.02482928046;-0.9994916068
0.02875320461;-0.9994122601
0.03278384938;-0.9993311556
0.03692598116;-0.9992478365
0.041184643;-0.9991628767
0.04556517194;-0.9990755946
0.05007321736;-0.9989861267
0.05471476457;-0.9988945511
0.05949615342;-0.9988002802
0.06442410511;-0.9987039696
0.06950574509;-0.9986048602
0.07474863054;-0.9985030319
0.08016077889;-0.9983986563
0.08575069655;-0.9982909741
0.09152741209;-0.9981807417
0.09750050747;-0.9980671127
0.103680155;-0.9979500812
0.1100771518;-0.9978299572
0.1167029599;-0.9977057543
0.1235697443;-0.997578356
0.1306904152;-0.9974468227
0.1380786696;-0.9973110207
0.1457490355;-0.9971714692
0.1537169159;-0.9970268817
0.161998634;-0.9968783033
0.170611479;-0.9967247105
0.1795737511;-0.9965657795
0.1889048077;-0.9964023496
0.198625108;-0.996232744
0.2087562567;-0.9960582124
0.2193210475;-0.995877687
0.2303435048;-0.9956905637
0.2418489238;-0.9954981723
0.2538639092;-0.9952983402
0.2664164132;-0.9950925675
0.2795357717;-0.9948798364
0.2932527402;-0.9946591376
0.3075995302;-0.9944325258
0.3226098461;-0.9941972285
0.3383189244;-0.9939550237
0.3547635756;-0.993705118
0.3719822312;-0.9934459295
0.3900149961;-0.9931805207
0.4089037075;-0.9929054352
0.4286920028;-0.9926227065
0.4494253953;-0.9923320279
0.4711513606;-0.9920310478
0.4939194328;-0.9917240828
0.5177813105;-0.9914069991
0.5427909738;-0.9910819563
0.5690048098;-0.9907494693
0.5964817483;-0.9904062085
0.6252834051;-0.9900579168
0.6554742341;-0.9896998672
0.687121685;-0.98933413
0.7202963693;-0.9889623712
0.755072231;-0.9885801704
0.7915267248;-0.9881946484
0.8297409992;-0.9878007243
0.8698000866;-0.9874000848
0.9117931006;-0.9869957855
0.9558134401;-0.9865823802
1.001959001;-0.9861679971
1.050332399;-0.9857475741
1.101041199;-0.9853221508
1.154198154;-0.9848961074
1.20992146;-0.9844633398
1.26833502;-0.9840321525
1.329568717;-0.983598058
1.393758702;-0.9831612097
1.461047703;-0.9827268072
1.531585337;-0.9822887535
1.605528443;-0.9818543655
1.683041433;-0.9814202073
1.764296658;-0.9809855251
1.849474787;-0.9805553025
1.938765215;-0.980124319
2.032366478;-0.9796976715
2.130486698;-0.9792731612
2.233344044;-0.9788493757
2.34116722;-0.978429814
2.454195969;-0.9780108099
2.572681612;-0.9775945266
2.696887599;-0.9771796826
2.827090102;-0.9767646992
2.963578627;-0.9763506174
3.106656654;-0.9759354685
3.256642316;-0.9755187133
3.413869107;-0.9750993117
3.578686619;-0.9746759477
3.751461323;-0.974247194
3.932577383;-0.9738122344
4.12243751;-0.9733689474
4.321463855;-0.9729159289
4.530098955;-0.9724522197
4.748806707;-0.9719749448
4.978073408;-0.9714835648
5.218408831;-0.9709756418
5.470347359;-0.970449302
5.734449179;-0.9699036616
6.011301517;-0.9693357018
6.301519955;-0.9687445142
6.605749792;-0.9681279808
6.924667481;-0.9674840318
7.258982134;-0.9668114854
7.609437098;-0.9661078184
7.976811608;-0.9653715731
8.36192252;-0.9646008299
8.765626125;-0.96379349
9.188820056;-0.9629478708
9.632445284;-0.9620617361
10.09748821;-0.961133119


==> c132_Sun_10_5_R500.csv <==
x;y
0;-1
0.00415470786;-0.999899317
0.008437100545;-0.9997955398
0.01285382575;-0.9996894081
0.01741197615;-0.9995798983
0.02211914338;-0.9994678029
0.02698345465;-0.9993520074
0.03201362122;-0.9992333676
0.03721898415;-0.9991106648
0.04260956933;-0.9989848273
0.0481961433;-0.9988545174
0.05399027719;-0.9987207468
0.06000441267;-0.9985820417
0.06625193733;-0.9984395107
0.07274726111;-0.9982915233
0.07950590471;-0.9981393017
0.08654458818;-0.9979810355
0.09388133176;-0.9978180805
0.1015355594;-0.9976484191
0.1095282104;-0.9974735661
0.1178818584;-0.9972912653
0.1266208349;-0.9971032212
0.1357713593;-0.9969069036
0.1453616747;-0.9967042452
0.1554221861;-0.9964924015
0.1659856032;-0.9962735809
0.1770870836;-0.9960445799
0.1887643776;-0.9958079406
0.20105797;-0.9955600519
0.21401122;-0.9953038602
0.2276704966;-0.9950352942
0.2420853087;-0.9947577878
0.2573084294;-0.994466756
0.2733960156;-0.9941662159
0.2904077225;-0.9938510135
0.3084068181;-0.9935258562
0.3274602988;-0.9931849677
0.3476390132;-0.9928338583
0.3690177981;-0.9924660799
0.3916756339;-0.9920880588
0.4156958254;-0.9916926326
0.4411662139;-0.991287248
0.4681794252;-0.9908639979
0.4968331567;-0.9904314355
0.5272305049;-0.9899808969
0.5594803329;-0.9895221002
0.5936976762;-0.9890456378
0.630004184;-0.9885624138
0.6685285917;-0.9880623239
0.7094072226;-0.9875574307
0.7527845152;-0.9870370216
0.7988135756;-0.9865142309
0.847656754;-0.9859778724
0.8994862467;-0.9854419946
0.9544847258;-0.9848951217
1.012845999;-0.9843519768
1.074775706;-0.9838010249
1.140492046;-0.9832573384
1.210226558;-0.9827095919
1.28422493;-0.9821727958
1.362747875;-0.9816361281
1.446072045;-0.9811140547
1.534491007;-0.9805965538
1.628316278;-0.9800970184
1.727878424;-0.9796065008
1.83352822;-0.9791367893
1.945637891;-0.9786802294
2.064602422;-0.9782465236
2.190840948;-0.9778294462
2.324798231;-0.977436245
2.466946229;-0.9770621518
2.617785757;-0.9767117646
2.777848252;-0.976381683
2.947697645;-0.9760738801
3.127932348;-0.9757861249
3.319187364;-0.9755180257
3.52213652;-0.9752682423
3.737494846;-0.9750344923
3.966021091;-0.9748160121
4.208520398;-0.9746092493
4.465847137;-0.9744137206
4.738907923;-0.9742252711
5.0286648;-0.9740434653
5.336138637;-0.9738641474
5.662412727;-0.973686788
6.008636594;-0.973507671
6.376030052;-0.9733261208
6.765887502;-0.9731390909
7.179582484;-0.9729457716
7.618572528;-0.9727438114
8.084404281;-0.9725323056
8.578718956;-0.9723094742
9.103258123;-0.9720743497
9.659869833;-0.9718255287
10.25051514;-0.9715619893


==> c132_Sun_10_6_R500.csv <==
x;y
0;-1
0.00361989595;-0.9996818838
0.007336464393;-0.9993552721
0.01115407556;-0.9990227781
0.01507734785;-0.998682411
0.01911117913;-0.9983344076
0.02326076859;-0.9979792756
0.02753163468;-0.9976145546
0.03192964242;-0.9972435091
0.03646102523;-0.9968615516
0.0411324132;-0.9964726058
0.0459508626;-0.9960728081
0.05092388498;-0.9956637132
0.05605948351;-0.9952447361
0.0613661852;-0.994813885
0.06685308308;-0.9943741539
0.07252987332;-0.9939199575
0.0784069027;-0.9934577023
0.08449521163;-0.992980287
0.09080658702;-0.9924916953
0.09735361158;-0.99198928
0.104149722;-0.9914722269
0.1112092651;-0.9909428847
0.1185475604;-0.9903953188
0.1261809633;-0.9898368393
0.1341269312;-0.9892583183
0.1424040931;-0.9886671022
0.1510323182;-0.988056747
0.1600327895;-0.9874289694
0.1694280754;-0.9867850169
0.1792422029;-0.9861187102
0.1895007308;-0.9854390173
0.2002308214;-0.9847330304
0.2114613113;-0.9840155589
0.2232227795;-0.9832725976
0.2355476148;-0.9825118841
0.2484700786;-0.9817313553
0.2620263666;-0.9809268621
0.2762546681;-0.9801088291
0.2911952239;-0.9792617449
0.3068903841;-0.9784066675
0.3233846668;-0.977523811
0.3407248206;-0.9766306344
0.3589598924;-0.9757181227
0.3781413027;-0.9747878008
0.3983229323;-0.9738520673
0.41956122;-0.9728929035
0.441915277;-0.9719407917
0.4654470161;-0.9709660264
0.4902212995;-0.9700069018
0.5163061039;-0.9690389164
0.5437727035;-0.9680777102
0.5726958708;-0.9671326757
0.6031540923;-0.9661898508
0.6352298007;-0.9652871033
0.6690096186;-0.9643894743
0.7045846162;-0.9635507425
0.7420505797;-0.9627381115
0.7815082902;-0.9619848367
0.8230638138;-0.9612917564
0.8668288031;-0.9606546624
0.9129208097;-0.9601179429
0.9614636101;-0.9596440695
1.012587546;-0.959300958
1.066429877;-0.9590456021
1.123135159;-0.9589395657
1.182855626;-0.9589649439
1.245751607;-0.9591369586
1.311991956;-0.9594934618
1.381754502;-0.9600099737
1.455226531;-0.9607517608
1.532605289;-0.9616826655
1.614098507;-0.9628665429
1.699924963;-0.9642878648
1.79031507;-0.9659716732
1.88551149;-0.9679435843
1.985769789;-0.970195946
2.091359122;-0.9727797442
2.202562956;-0.9756751304
2.319679832;-0.9789300216
2.443024163;-0.9825378147
2.572927082;-0.9865261795
2.709737329;-0.9909073507
2.853822187;-0.9956900284
3.005568468;-1.000899398
3.165383555;-1.006541766
3.333696488;-1.012636384
3.510959125;-1.019197289
3.697647348;-1.026236789
3.894262343;-1.033773285
4.101331947;-1.041820757
4.319412062;-1.050393927
4.549088152;-1.059516095
4.790976807;-1.069196901
5.045727408;-1.079466227
5.314023861;-1.090336267
5.596586441;-1.101836779
5.894173721;-1.113990301
6.207584609;-1.12682294
6.537660494;-1.140369077
6.885287502;-1.154654206
7.251398881;-1.169718954
7.6369775;-1.18559543
8.04305849;-1.202326576
8.470732023;-1.219953399
8.92114624;-1.238521144
9.395510332;-1.258078987
9.895097784;-1.278676488
10.4212498;-1.300368846


==> c133_Sun_0_R500.csv <==
x;y
0;-1
0.003356848946;-0.9999319443
0.00679672205;-0.9998622053
0.01032309548;-0.9997910065
0.01393962407;-0.9997182586
0.0176501664;-0.9996436695
0.02145880098;-0.9995676775
0.02536983757;-0.9994896709
0.02938783407;-0.999409932
0.03351761455;-0.9993282854
0.03776428386;-0.9992444475
0.04213325022;-0.9991588538
0.0466302432;-0.9990708165
0.05126133599;-0.9989807064
0.05603297016;-0.9988882235
0.06095197769;-0.9987931039
0.06602561092;-0.9986957775
0.0712615671;-0.9985954559
0.07666802153;-0.9984926365
0.08225365672;-0.9983868414
0.0880276979;-0.9982778417
0.09399994705;-0.9981660705
0.1001808214;-0.9980505794
0.1065813916;-0.9979320765
0.113213424;-0.9978098176
0.1200894221;-0.997683649
0.1272226727;-0.9975539887
0.1346272903;-0.9974196822
0.1423182662;-0.9972817627
0.1503115155;-0.9971390938
0.158623928;-0.9969916554
0.1672734174;-0.9968398482
0.1762789717;-0.9966822277
0.185660704;-0.9965203511
0.1954399018;-0.9963524912
0.2056390762;-0.9961788756
0.2162820098;-0.9959998778
0.2273938033;-0.9958137893
0.2390009199;-0.9956226117
0.2511312295;-0.9954241268
0.2638140498;-0.9952188609
0.2770801869;-0.9950071679
0.2909619751;-0.9947870174
0.3054933172;-0.9945610235
0.3207097244;-0.9943263756
0.3366483594;-0.9940841152
0.3533480823;-0.9938344396
0.3708495017;-0.9935751106
0.3891950319;-0.9933094326
0.4084289572;-0.9930339838
0.4285975063;-0.9927505412
0.4497489359;-0.9924590036
0.4719336254;-0.9921570226
0.4952041833;-0.9918487996
0.5196155647;-0.9915300112
0.5452252003;-0.9912036839
0.5720931363;-0.9908690743
0.6002821845;-0.9905240195
0.6298580815;-0.9901734684
0.6608896575;-0.9898122239
0.6934490117;-0.9894449352
0.7276116961;-0.9890699025
0.7634569058;-0.9886853163
0.8010676763;-0.9882968359
0.8405310875;-0.9878983118
0.8819384759;-0.9874964342
0.9253856532;-0.9870880695
0.9709731346;-0.9866721194
1.018806376;-0.9862545981
1.068996022;-0.9858289693
1.121658161;-0.9854029177
1.176914601;-0.9849726973
1.234893146;-0.9845377058
1.295727897;-0.9841039603
1.359559561;-0.9836648632
1.426535774;-0.9832282657
1.496811448;-0.9827902943
1.570549124;-0.9823508078
1.647919352;-0.9819147667
1.729101083;-0.981476526
1.814282083;-0.9810426093
1.903659369;-0.9806097884
1.997439664;-0.9801778384
2.095839873;-0.9797500459
2.199087588;-0.9793222241
2.307421613;-0.9788985387
2.421092515;-0.9784764403
2.540363207;-0.978055482
2.665509551;-0.9776367945
2.796821;-0.9772178814
2.934601267;-0.9767997657
3.079169028;-0.9763808525
3.230858654;-0.9759599662
3.390020992;-0.9755364593
3.557024171;-0.9751089522
3.732254456;-0.9746758609
3.916117141;-0.9742363013
4.109037484;-0.9737882369
4.311461695;-0.9733300099
4.523857964;-0.9728607007
4.746717547;-0.9723773217
4.980555899;-0.9718792432
5.225913869;-0.9713639245
5.483358951;-0.9708294585
5.753486593;-0.9702748065
6.036921579;-0.96969687
6.334319471;-0.9690947605
6.646368126;-0.9684660117
6.973789287;-0.96780872
7.317340252;-0.9671214585
7.677815626;-0.9664016151
8.05604916;-0.9656477511
8.452915677;-0.9648576108
8.869333096;-0.9640291796
9.306264557;-0.9631605675
9.764720647;-0.9622494065
10.24576174;-0.9612936549


==> c133_Sun_10_5_R500.csv <==
x;y
0;-1
0.004148108669;-0.9996526403
0.008423491865;-0.9992946227
0.012832766;-0.9989290217
0.01738298865;-0.998551827
0.02208171281;-0.9981663152
0.026937024;-0.9977681513
0.03195758704;-0.9973608536
0.03715269294;-0.9969397172
0.04253231186;-0.9965085358
0.04810715003;-0.996062184
0.05388871156;-0.9956047725
0.0598893653;-0.9951306967
0.06612241816;-0.994644433
0.07260219196;-0.9941398312
0.07934411034;-0.9936217931
0.08636478664;-0.9930835452
0.09368212418;-0.9925304882
0.1013154182;-0.9919551367
0.109285467;-0.9913634796
0.1176146898;-0.9907472195
0.1263272483;-0.9901130433
0.1354491769;-0.9894517296
0.1450085161;-0.9887707982
0.1550354504;-0.9880599791
0.1655624488;-0.9873277901
0.1766244084;-0.9865627786
0.1882587966;-0.98577466
0.2005057927;-0.9849506575
0.2134084268;-0.9841019231
0.2270127139;-0.9832142104
0.2413677837;-0.9823003873
0.2565260044;-0.9813445961
0.2725431006;-0.9803617374
0.2894782681;-0.9793342099
0.3073942869;-0.9782792924
0.3263576359;-0.9771775275
0.3464386152;-0.9760489294
0.36771148;-0.9748721019
0.3902545936;-0.97367014
0.4141506053;-0.9724196678
0.4394866588;-0.9711471653
0.4663546356;-0.9698272954
0.4948514379;-0.9684901547
0.5250793102;-0.9671085401
0.5571462021;-0.9657162923
0.5911661682;-0.9642845386
0.6272598032;-0.9628508577
0.6655547091;-0.9613850232
0.7061859909;-0.959928182
0.7492967778;-0.958449207
0.7950387695;-0.9569924503
0.8435728063;-0.9555264768
0.8950694645;-0.9540982594
0.9497096786;-0.952676778
1.007685394;-0.9513107983
1.069200253;-0.949970542
1.134470317;-0.9487054934
1.203724832;-0.9474879964
1.277207034;-0.9463669541
1.355175006;-0.9453177042
1.437902586;-0.9443871016
1.525680327;-0.9435542542
1.618816519;-0.9428624329
1.717638274;-0.9422951085
1.82249267;-0.9418905015
1.933747974;-0.9416367678
2.051794934;-0.9415658519
2.177048151;-0.9416705841
2.309947535;-0.9419758283
2.450959853;-0.9424787291
2.600580363;-0.9431968493
2.759334559;-0.9441309807
2.927780013;-0.9452918511
3.106508334;-0.9466830369
3.296147247;-0.94830959
3.497362797;-0.9501769798
3.710861686;-0.9522863199
3.937393761;-0.9546442395
4.17775464;-0.9572499974
4.432788512;-0.9601109689
4.7033911;-0.9632266755
4.990512807;-0.9666052264
5.295162054;-0.9702482405
5.618408821;-0.97416492
5.961388407;-0.9783602944
6.325305415;-0.9828452583
6.711437984;-0.9876289504
7.121142278;-0.992724612
7.555857249;-0.9981456472
8.017109692;-1.003908187
8.506519603;-1.010029711
9.025805875;-1.01652959
9.57679233;-1.023429074
10.16141413;-1.030750952


==> c133_Sun_10_6_R500.csv <==
x;y
0;-1
0.003290546174;-0.9968857535
0.006660843171;-0.993696029
0.0101141624;-0.9904416237
0.01365394038;-0.9871212434
0.01728380046;-0.9837167842
0.02100756771;-0.980255179
0.02482928088;-0.9767048545
0.02875320507;-0.9730754429
0.0327838497;-0.9693681973
0.0369259817;-0.9655599139
0.04118464338;-0.9616811864
0.04556517237;-0.9576971445
0.05007321787;-0.9536156544
0.05471476494;-0.9494415595
0.05949615401;-0.9451450314
0.06442410557;-0.9407611464
0.06950574568;-0.9362512335
0.07474863102;-0.9316204381
0.08016077947;-0.9268787561
0.08575069707;-0.9219876787
0.09152741268;-0.9169878516
0.09750050803;-0.9118363536
0.1036801556;-0.9065342036
0.1100771524;-0.9010989748
0.1167029606;-0.8954807023
0.1235697449;-0.8897270548
0.1306904159;-0.883790701
0.1380786703;-0.8776664344
0.1457490362;-0.871383241
0.1537169167;-0.8648760025
0.1619986347;-0.8582013677
0.1706114798;-0.8513081798
0.1795737519;-0.8441819364
0.1889048086;-0.8368689398
0.1986251089;-0.8292843703
0.2087562575;-0.8214962323
0.2193210484;-0.8134517837
0.2303435058;-0.8051226268
0.2418489248;-0.7965814427
0.2538639102;-0.7877183345
0.2664164143;-0.7786152041
0.2795357729;-0.7692227624
0.2932527414;-0.7594923573
0.3075995314;-0.7495353757
0.3226098475;-0.7392115508
0.3383189258;-0.7286182331
0.354763577;-0.717718819
0.3719822326;-0.7064357691
0.3900149976;-0.6949340845
0.4089037091;-0.6830388713
0.4286920044;-0.6708619068
0.449425397;-0.6583931137
0.4711513624;-0.6455159658
0.4939194346;-0.6324621249
0.5177813124;-0.6190226426
0.5427909758;-0.6053172151
0.5690048119;-0.5913800433
0.5964817504;-0.5770450689
0.6252834074;-0.5626199468
0.6554742364;-0.5478664319
0.6871216874;-0.532901306
0.7202963718;-0.5178206907
0.7550722337;-0.5024035686
0.7915267276;-0.4870315376
0.829741002;-0.4714500677
0.8698000895;-0.4557582156
0.9117931037;-0.4401270039
0.9558134432;-0.4242844262
1.001959005;-0.4086673054
1.050332403;-0.3930248794
1.101041202;-0.3774253828
1.154198157;-0.3621120163
1.209921464;-0.3467816807
1.268335024;-0.3318837713
1.329568721;-0.3172010598
1.393758707;-0.3027592611
1.461047708;-0.2888482216
1.531585341;-0.2751693095
1.605528447;-0.2621246741
1.683041438;-0.2495564459
1.764296663;-0.2374477127
1.849474793;-0.2260819983
1.938765221;-0.2152115591
2.032366484;-0.2051281558
2.130486704;-0.1957441449
2.23334405;-0.1870142079
2.341167226;-0.1791506713
2.454195976;-0.1719934272
2.572681619;-0.1656880439
2.696887606;-0.1602019268
2.82709011;-0.1554886396
2.963578635;-0.151640157
3.106656662;-0.1485932418
3.256642325;-0.1463611505
3.413869116;-0.1449329991
3.578686629;-0.1442856014
3.751461333;-0.1443921697
3.932577393;-0.1452600843
4.12243752;-0.1468310449
4.321463866;-0.1490867189
4.530098966;-0.1520346128
4.748806719;-0.1555850805
4.97807342;-0.1597732255
5.218408843;-0.1645381692
5.470347373;-0.1698516506
5.734449192;-0.1757404271
6.011301532;-0.1821233687
6.30151997;-0.1890331457
6.605749808;-0.1964431788
6.924667497;-0.2043334573
7.258982151;-0.2127345374
7.609437115;-0.2216114445
7.976811626;-0.2309894551
8.361922538;-0.240874636
8.765626144;-0.2512688132
9.188820076;-0.2622009134
9.632445305;-0.2736765969
10.09748823;-0.2857214733

